Exoplanet Transmission Spectroscopy using KMOS

KMOS (K-Band Multi Object Spectrograph) is a novel integral field spectrograph installed in the VLT's ANTU unit. The instrument offers an ability to observe 24 2.8"$\times$2.8" sub-fields positionable within a 7.2' patrol field, each sub-field producing a spectrum with a 14$\times$14-pixel spatial resolution. The main science drivers for KMOS are the study of galaxies, star formation, and molecular clouds, but its ability to simultaneously measure spectra of multiple stars makes KMOS an interesting instrument for exoplanet atmosphere characterization via transmission spectroscopy. We set to test whether transmission spectroscopy is practical with KMOS, and what are the conditions required to achieve the photometric precision needed, based on observations of a partial transit of WASP-19b, and full transits of GJ 1214b and HD 209458b. Our analysis uses the simultaneously observed comparison stars to reduce the effects from instrumental and atmospheric sources, and Gaussian processes to model the residual systematics. We show that KMOS can, in theory, deliver the photometric precision required for transmission spectroscopy. However, this is shown to require a) pre-imaging to ensure accurate centering and b) a very stable night with optimal observing conditions (seeing $\sim$0.8"). Combining these two factors with the need to observe several transits, each with a sufficient out-of-transit baseline (and with the fact that similar or better precision can be reached with telescopes and instruments with smaller pressure,) we conclude that transmission spectroscopy is not the optimal science case to take advantage of the abilities offered by KMOS and VLT.

==> response_to_referee_1.txt <==
We thank the referee for their helpful comments.

We have now revised the manuscript in an attempt to address the questions presented by the referee and to further 
improve the clarity and readability of the text, and marked the changes in the text bold.

> Reviewer's Comments:

> Summary:
> The paper by Parviainen and colleagues presents observations and analyses centered on trying to using the new VLT
> instrument KMOS for exoplanet transit spectroscopy. There has been some interest in the question of whether KMOS can
> make meaningful measurements in this area as evidenced by a number of approved observing programs since the instrument
> became available. So this is an interesting topic worthy of a paper in MNRAS, even though the final conclusion is
> negative.

> The authors present a number of interesting data sets and do a fairly thorough job in analyzing them with
> state-of-the-art techniques like Gaussian Processes. Everything with the analysis looks fine to me and I agree with
> the authors' conclusions. However, the paper has some holes in terms of presentation and I have a number of comments
> (that are mainly about a need for further exposition) that I would like to see addressed. Therefore, I suggest the
> paper be returned for revision.

> Detailed comments:

> Abstract: I think the abstract could be shortened a bit by including less details about the observations and focusing
> mainly on the results.

We have now revised the abstract to fit the MNRAS 250-word abstract limit.

> Section 1: The Crossfield et al. 2011 reference is not appropriate for multi-object spectroscopy because that paper
> did not use reference stars.

We have removed the erroneous reference.

> Section 2: Since this is a more technical paper, it could help to say a little more about the detector and its
> readout. For example, does the detector use Fowler sampling or up-the-ramp? It may also be helpful to explain the ESO
> jargon DIT and NDIT to the uninitiated reader. What kind of detector is it (e.g., HAWAII-2RG) and what size? Does each
> IFU spectrograph have its own detector?

We have added a new subsection detailing the instrument with the basic information about the detector and the readout
mode.

> Section 3.1: Please say a bit more about the steps that the data reduction pipeline uses (e.g., dark/bias subtraction,
> flat fielding, wavelength calibration, bad pixel and cosmic ray masking/correction, and spectrum extraction). This is
> important because the data reduction is fundamental when one is trying to reach the precision necessary for meaningful
> transit spectroscopy measurements.
> 
> Also, I don't understand what is meant by 'on/off' in Table 1.

We have now added a sentence: "The flat and arc sets consists of N_on exposures with the calibration lamp on, and N_off
exposures with the calibration lamp off, for improved dark current removal." We have also expanded the text considering
basic reductions slightly, and mention that no cosmic ray detection was carried out. However, the full reduction process
is fairly complicated, which is why we point the reader to Davies et al. 2013, where the reductions are described in
detail.

> Section 3.1: How close were the sky IFUs to the objects typically?

The sky IFUs were usually 0.4'-0.7' from the object IFUs. We now mention this in the text.

> Section 3.2: How did you evaluate the performance of the sky subtraction?

By comparing the spectra by eye.

> Section 4.3: I think I get what you are saying with the wide band and narrow band stuff, but I think it would be
> helpful to try to improve the clarity of this section with regards to what your approach was.

We have tried to revise this section for improved clarity.

> Sections 5, 6, and 7: Please quantify the achieved precision in the light curves by giving the rms of the residuals
> and comparing these values to the expectation from the shot noise.

We have now added our residual rms estimates and the shot noise estimates to the text.

> Section 5: No mention is made of dividing by the reference star fluxes? Did you do that for the WASP-19 data set? If
> so, how did you create the optimum reference star flux for this? Did you find that any trends of reference star
> performance (e.g., brighter or closer stars being better)?

We have added a sentence mentioning that the reference light curve was created as a sum of the six reference stars.

> Section 6.1: You refer to the detectors as 'CCDs' but I don't think this is correct.

Corrected 'CCDs' -> 'detectors'

> Section 6.1: It sounds like the shifts seen in the C1 and C2 data could be mitigated by better data reduction.

Unfortunately we were not able to find a way to remove or reduce the shifts, although we did try several approaches
(both with the SPARK pipeline and sky subtraction). Another group working with the same dataset (private communication)
but using their own in-house code for the whole data reduction process also had similar issues. Finally, considering the
overall quality of the data before and after the shift, we believe that any additional time used to aim to correct for
the shift would be time poorly spent. 


> Section 7.2: You might cite a paper or two that suggests the scatter you see in the transmission spectrum is not
> likely to be real.

We have now added references to Sing et al. 2008 and Evans et al. 2015.

> Figure 14: You might overplot the Kreidberg et al. (2014) points for comparison.

We have now plotted a region spanning the Kreidberg et al. (2014) results in Figure 14, and mention this in the figure
caption. 

> Section 8, second paragraph: You may consider adding some references to papers that did similar observations and got
> better results. It should be straightforward to make a quantitative comparison since both WASP-19 and GJ1214 have been
> observed with multi-object techniques using similar sized telescopes at optical and NIR wavelengths.

We have added references to five other ground-based transmission spectroscopy studies carried out with similar or
smaller telescopes.

> Section 8: 'CCD' mentioned when instead 'detector' would be more appropriate in the second bullet point.

Corrected 'CCD' -> 'detector'

> References: I notice that many of the references are incomplete (e.g., missing the journal name) and incorrect (e.g.,
> Kreidberg et al. 2013 should be 2014).

We have now revised and corrected the references.

